Deep Learning Based Analysis of Prostate Cancer from MP-MRI

The diagnosis of prostate cancer faces a problem with overdiagnosis that leads to damaging side effects due to unnecessary treatment. Research has shown that the use of multi-parametric magnetic resonance images to conduct biopsies can drastically help to mitigate the overdiagnosis, thus reducing the side effects on healthy patients. This study aims to investigate the use of deep learning techniques to explore computer-aid diagnosis based on MRI as input. Several diagnosis problems ranging from classification of lesions as being clinically significant or not to the detection and segmentation of lesions are addressed with deep learning based approaches. This thesis tackled two main problems regarding the diagnosis of prostate cancer. Firstly, XmasNet was used to conduct two large experiments on the classification of lesions. Secondly, detection and segmentation experiments were conducted, first on the prostate and afterward on the prostate cancer lesions. The former experiments explored the lesions through a two-dimensional space, while the latter explored models to work with three-dimensional inputs. For this task, the 3D models explored were the 3D U-Net and a pretrained 3D ResNet-18. A rigorous analysis of all these problems was conducted with a total of two networks, two cropping techniques, two resampling techniques, two crop sizes, five input sizes and data augmentations experimented for lesion classification. While for segmentation two models, two input sizes and data augmentations were experimented. However, while the binary classification of the clinical significance of lesions and the detection and segmentation of the prostate already achieve the desired results (0.870 AUC and 0.915 dice score respectively), the classification of the PIRADS score and the segmentation of lesions still have a large margin to improve (0.664 accuracy and 0.690 dice score respectively).

==> logo/LICENSES.txt <==
The aaltologo package has been published under Creative Commons Attribution
No-Derivative license (http://creativecommons.org/licenses/by-nd/1.0/). This means
that you CAN use the package freely in your own documents, packages and classes
BUT it also means that you CANNOT base your own Aalto University logo package upon
this package. Furthermore, if you want to write your own Aalto University logo
package, you NEED to contact the Aalto University Marketing and Communications BEFORE
publishing your package. However, you can use this package as an example in designing
your own packages implementing the visual identity of a company/university.

The documentation for the aaltologo package has been published under the Creative
Commons Attribution license (http://creativecommons.org/licenses/by/1.0/). This means
that you CAN freely write your own documentation for the aaltologo package based on
the document as long as you give credit for the original documentation by citing it
appropriately.




==> logo/README.txt <==
aaltologo.sty -- A LaTeX package for creating Aalto University logos

See the accompanying documentation in aaltologo.pdf for a user manual. Read the file
LICENSES.txt for publication licenses of the files aaltologo.sty and aaltologo.pdf.
The publication licenses are also given in the documentation.

For installation, move/copy aaltologo.sty to a location where LaTeX can find it.

Enjoy creating Aalto University logos.

